Life after AGN switchoff: evolution and properties of fossil galactic outflows

Galaxy-wide outflows driven by active galactic nuclei (AGN) are an important ingredient in galaxy evolution. Analytical calculations suggest that such outflows have significant inertia and can persist long after the AGN itself fades away. We use hydrodynamical simulations of outflows in idealised galaxy bulges to investigate the propagation of these `fossil' AGN outflows. We find that fossil outflows should be common in gas-poor galaxies but form only rarely in gas-rich ones; in general, fossil outflows should outnumber driven ones by a factor of a few in the local Universe, and possibly more at high redshift. When they do form, fossil outflows tend to be lopsided and detached from the nucleus, and colder than their driven counterparts, with a more prominent molecular phase. Spatially resolved and/or multiphase observations can help distinguish fossil AGN outflows from star formation-driven ones, which have similar integrated properties. We discuss a number of spatially-resolved observations of outflows, suggesting that most show evidence of fossil outflow existence, sometimes together with driven outflows on smaller scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
